Demystifying Invariant Effectiveness for Securing Smart Contracts

Smart contract transactions associated with security attacks often exhibit distinct behavioral patterns compared with historical benign transactions before the attacking events. While many runtime monitoring and guarding mechanisms have been proposed to validate invariants and stop anomalous transactions on the fly, the empirical effectiveness of the invariants used remains largely unexplored. In this paper, we studied 23 prevalent invariants of 8 categories, which are either deployed in high-profile protocols or endorsed by leading auditing firms and security experts. Using these well-established invariants as templates, we developed a tool Trace2Inv which dynamically generates new invariants customized for a given contract based on its historical transaction data. We evaluated Trace2Inv on 42 smart contracts that fell victim to 27 distinct exploits on the Ethereum blockchain. Our findings reveal that the most effective invariant guard alone can successfully block 18 of the 27 identified exploits with minimal gas overhead. Our analysis also shows that most of the invariants remain effective even when the experienced attackers attempt to bypass them. Additionally, we studied the possibility of combining multiple invariant guards, resulting in blocking up to 23 of the 27 benchmark exploits and achieving false positive rates as low as 0.32%. Trace2Inv outperforms current state-of-the-art works on smart contract invariant mining and transaction attack detection in terms of both practicality and accuracy. Though Trace2Inv is not primarily designed for transaction attack detection, it surprisingly found two previously unreported exploit transactions, earlier than any reported exploit transactions against the same victim contracts.

==> sections/invariants.txt <==
https://consensys.net/diligence/audits/


From [https://consensys.net/diligence/audits/2023/03/eigenlabs-eigenlayer/]
Input parameters must equal to a value
Input parameter must be small than some properties (totalShares)
Intermediate states != a constant
Poststates must be bigger than a constant

X > block.timestamp 



https://consensys.net/diligence/audits/2023/02/socket/

initialBalance == finalBalance

https://consensys.net/diligence/audits/2023/01/rocket-pool-atlas-v1.2/

A function’s return value must be some values
   require(success);


X (address) != 0x0
X (address) == msg.sender

X > constant 

Msg.sender != XXX
Msg.value == function

assembly {
    codeSize := extcodesize(_target)
}
require(codeSize > 0);

Intermediate calculation < constant

X.address != constant
sload aa == sload bb
                                                             
			             *
				*
                          +
                     ++
—--------------------------- 
	     ++
  	++
      ++              +
++                      +
—---------------------------
		     +
				 *

A < num we flag it as an attack

A < num and B < num2 we flag it as an attack 

SUM ( weights * invariants ) = b
Invariants: 
Hold for most transactions. 
Fail for a few transactions. 

Weights how to justify? T-test 


https://consensys.net/diligence/audits/2022/08/1inch-exchange-aggregationrouter-v5/


A return value of a function must == some value
   if (order.maker != msg.sender) revert AccessDenied();

    orderHash = hashOrder(order);
    orderRemaining = _remaining[orderHash];
    if (orderRemaining == _ORDER_FILLED) revert AlreadyFilled();



if (actualMakingAmount * takingAmount < thresholdAmount * actualTakingAmount) revert MakingAmountTooLow();

Some intermediate values multiplication <?


       require(msg.value == depositAmountExternal, "Invalid ETH");

https://consensys.net/diligence/audits/2022/07/notional-finance/
Msg.value == some input parameter


       require(totalUsedBorrowCapacity <= int256(uint256(cap.maxBorrowCapacity)), "Max Capacity");



https://consensys.net/diligence/audits/2022/03/fuji-protocol/

if (vAssets.borrowAsset == FTM) {round
  require(msg.value >= debtTotal, Errors.VL_AMOUNT_ERROR);
}



Use a slippage check such as for liquidator swaps:
code/contracts/fantom/FliquidatorFTM.sol:L476-L479
require(
  (priceDelta * SLIPPAGE_LIMIT_DENOMINATOR) / priceFromOracle < SLIPPAGE_LIMIT_NUMERATOR,
  Errors.VL_SWAP_SLIPPAGE_LIMIT_EXCEED
);



https://consensys.net/diligence/audits/2021/09/fei-protocol-v2-phase-1/


   require(_balanceDeposited >= _minLpOut, "StableSwapOperatorV1: metapool deposit slippage too high");


   // Ensures no actor can change the pool contents earlier in the block
    require(lastChangeBlock < block.number, "BalancerLBPSwapper: pool changed this block");















https://consensys.net/diligence/audits/2021/07/fei-tribechief/

 // assumption here is that we will never go over 2^128 -1
    int256 accumulatedTribe = int256( uint256(user.virtualAmount) * uint256(pool.accTribePerShare) ) / int256(ACC_TRIBE_PRECISION);

    // this should never happen
    require(accumulatedTribe >= 0 || (accumulatedTribe - user.rewardDebt) < 0, "negative accumulated tribe");

    uint256 pendingTribe = uint256(accumulatedTribe - user.rewardDebt);

    // if pending tribe is ever negative, revert as this can cause an underflow when we turn this number to a uint
    require(pendingTribe.toInt256() >= 0, "pendingTribe is less than 0");

    // Effects



DepositCap:
https://arbiscan.io/address/0x2f38ccbf21a1757cad08a1dedd9b049cf4c364ac#code
From as
https://blog.openzeppelin.com/ribbon-finance-audit
WithdrawCap: 
ERC-4626
https://docs.rage.trade/risk-off-vault

Withdraw Time locks:
https://solidity.finance/audits/OKLG/


Deposit Withdraw Time locks

https://hacken.io/discover/smart-contract-vulnerabilities/#4_Flashloan_Attack_High



SlippageControl: 
TODO
From TODO
https://uniswapv3book.com/docs/milestone_3/slippage-protection/
https://pandichef.medium.com/the-slippage-ratio-a-new-metric-to-understand-curve-fis-amm-protocol-fddf0ba4d6c8


Oracle Price Assumption: 
Idle Finance


Constant Variable Uniswap K-value: 
K-value

SunWeb3Sec/DeFiHackLabs: Reproduce DeFi hacked incidents using Foundry. (github.com)
20230416 Swapos V2 - error k value Attack

Lost: ~$468k
Testing
forge test --contracts ./src/test/Swapos_exp.sol -vvv
Contract
Swapos_exp.sol
Link Reference
https://twitter.com/CertiKAlert/status/1647530789947469825
https://twitter.com/BeosinAlert/status/1647552192243728385









